A Comparison and Combination of Unsupervised Blind Source Separation Techniques

Unsupervised blind source separation methods do not require a training phase and thus cannot suffer from a train-test mismatch, which is a common concern in neural network based source separation. The unsupervised techniques can be categorized in two classes, those building upon the sparsity of speech in the Short-Time Fourier transform domain and those exploiting non-Gaussianity or non-stationarity of the source signals. In this contribution, spatial mixture models which fall in the first category and independent vector analysis (IVA) as a representative of the second category are compared w.r.t. their separation performance and the performance of a downstream speech recognizer on a reverberant dataset of reasonable size. Furthermore, we introduce a serial concatenation of the two, where the result of the mixture model serves as initialization of IVA, which achieves significantly better WER performance than each algorithm individually and even approaches the performance of a much more complex neural network based technique.

==> model.tikz <==
% This file was created by matlab2tikz v0.5.0 running on MATLAB 8.3.
%Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
%All rights reserved.
%Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
% !TeX spellcheck = en_US
% !TeX encoding = utf-8
% !TeX root = ../thesis.tex
% !TeX program = pdflatex


%
\tikzstyle{block}=[draw, fill=blue!20, minimum size=2em]
\tikzstyle{blockiva}=[draw, fill=white, minimum height=2em]
% \tikzstyle{sum}=[draw, minimum size=2em, circle \]  % Why is there s "\"?
\tikzstyle{branch}=[{circle,inner sep=0pt,minimum size=0.3em,fill=black}]
\tikzstyle{init} = [pin edge={to-,thin,black}]
\tikzset{>=stealth}

\begin{tikzpicture}[node distance=0.cm,auto,>=latex']
    % observations
    \node (observation) at (0,0) {$\boldsymbol{y}_{ft}$}; 
    % IVA
	\node[blockiva, right =0.7cm of observation] (SMM) {SMM}; 
	
	% observations
	\draw[->, thick] (observation) edge (SMM);
	
	\node[blockiva, right = 1cm of SMM] (BF) {BF};
	
	\draw[->, thick] (SMM.east) node[above right] {$\boldsymbol{\gamma}_{ft}$} -- (BF.west);
	
	\node[blockiva, right = 1cm of BF] (IVA) {IVA}; 
	
	\draw[->, thick] (BF.east) node[above right] {$\boldsymbol{\hat{x}}_{ft,r}^{\mathrm{SMM}}$} -- (IVA.west);
	
	\node[right = 0.7cm of IVA] (output) {$\boldsymbol{\hat{x}}_{ft,r}$};
	
	\draw[->, thick] (IVA.east) -- (output.west);
	
	\draw[->, thick] ($(observation)+(0.7cm,0)$) node[branch]{} -- +(0, -0.7cm) -| (BF.south);
	\draw[->, thick] ($(BF)+(0,-0.7cm)$) node[branch]{} -| (IVA.south);
\end{tikzpicture}
